Evidence for bimodal orbital separations of white dwarf-red dwarf binary stars

We present the results of a radial velocity survey of 20 white dwarf plus M dwarf binaries selected as a follow up to a \textit{Hubble Space Telescope} study that aimed to spatially resolve suspected binaries. Our candidates are taken from the list of targets that were spatially unresolved with \textit{Hubble}. We have determined the orbital periods for 16 of these compact binary candidates. The period distribution ranges from 0.14 to 9.16\,d and peaks near 0.6\,d. The original sample therefore contains two sets of binaries, wide orbits ($\approx100-1000$\,au) and close orbits ($\lesssim1-10$\,au), with no systems found in the $\approx10-100$\,au range. This observational evidence confirms the bimodal distribution predicted by population models and is also similar to results obtained in previous studies. We find no binary periods in the months to years range, supporting the post common envelope evolution scenario. One of our targets, WD\,1504+546, was discovered to be an eclipsing binary with a period of 0.93\,d.

==> extranotes.txt <==
\section{Introduction}
Steve: Roughly 75 per cent of main-sequence binaries are born wide enough that they evolve essentially as single stars \citep{WillemsKolb}. However, for the remaining 25 per cent, the expansion of the more massive star at the end of its main sequence lifetime causes the two stars to interact, often initiating a common-envelope event. The frictional forces experienced by the stars during the common-envelope phase result in a dramatic reduction in the separation of the two stars, down to as low as a few solar radii. Angular momentum loss
via magnetic braking and gravitational radiation drives the resulting post-common-envelope binary (PCEB) to shorter periods, eventually creating a cataclysmic variable system.

\emph{Summary of PCEB references...  maxted, nature 2006, Burleigh et al 2006, (wd0137),  Steele et al, 2011(nltt5306), casewell et al 2012 (wd0837), beuermann et al 2014(2013?), Littlefair et al 2014 (sdss1411), farihi and Christopher 2004, dobbie et al (gd1400) and the newer system.}

==> rvtable.dat <==
0023+388	2457066.347907	-29.2	2.4
0023+388	2457066.358477	-27.7	2.4
0023+388	2457269.503428	90.5	5.9
0023+388	2457269.510507	88.0	7.1
0023+388	2457270.542192	-166.2	5.4
0023+388	2457270.549273	-168.7	4.5
0023+388	2457271.597316	77.8	5.8
0023+388	2457271.604397	73.9	5.0
0023+388	2457272.511428	-153.6	4.7
0023+388	2457272.518510	-167.6	5.0
0023+388	2457273.500880	85.5	6.4
0023+388	2457273.507961	99.4	7.7
0023+388	2457274.493951	-95.6	13.7
0023+388	2457274.501032	-114.4	4.6
0023+388	2457432.344926	-66.2	9.2
0023+388	2457432.352005	-82.4	8.8
0303-007	2457066.373914	137.5	3.5
0303-007	2457066.384616	134.5	3.2
0303-007	2457067.339107	38.8	2.5
0303-007	2457067.349969	52.3	2.8
0303-007	2457068.350021	-70.9	3.8
0303-007	2457070.350993	-48.1	4.0
0303-007	2457070.361546	-66.2	3.7
0303-007	2457071.350476	50.4	4.3
0303-007	2457071.361029	27.9	4.8
0303-007	2457269.608182	-112.9	5.4
0303-007	2457269.615262	-122.7	4.8
0303-007	2457270.602259	-102.2	4.0
0303-007	2457270.609340	-109.1	4.3
0303-007	2457271.634996	-62.1	3.7
0303-007	2457271.642077	-73.5	4.6
0303-007	2457272.580913	125.7	3.5
0303-007	2457272.587994	125.0	3.5
0303-007	2457272.710581	-13.8	4.4
0303-007	2457272.717661	-23.3	3.3
0303-007	2457273.586402	120.0	3.4
0303-007	2457273.593485	134.1	3.3
0303-007	2457273.660669	126.5	3.0
0303-007	2457273.667750	128.9	2.7
0303-007	2457274.572008	-16.5	4.7
0303-007	2457274.579091	12.1	5.0
0303-007	2457274.661168	121.9	7.8
0303-007	2457274.668253	123.3	5.0
0303-007	2457431.396121	-111.6	3.5
0303-007	2457431.403200	-119.1	3.3
0303-007	2457432.387678	-97.1	7.8
0303-007	2457432.394757	-103.8	5.6
0354+463	2457066.416701	17.9	8.1
0354+463	2457066.427537	-17.7	5.5
0354+463	2457067.389761	54.0	8.5
0354+463	2457067.400331	40.2	8.1
0354+463	2457068.375650	78.6	7.7
0354+463	2457068.386202	66.6	13.4
0354+463	2457070.405213	-71.3	9.4
0354+463	2457070.415767	-136.8	10.3
0354+463	2457071.404832	-117.2	5.9
0354+463	2457071.415384	-156.5	8.4
0354+463	2457269.586591	34.6	15.7
0354+463	2457269.593672	61.6	9.1
0354+463	2457270.572294	29.5	6.7
0354+463	2457270.579380	42.6	10.7
0354+463	2457271.614455	-47.4	15.7
0354+463	2457271.621536	-60.4	9.5
0354+463	2457271.714744	-36.8	8.2
0354+463	2457271.721827	-20.6	19.8
0354+463	2457272.558437	42.1	7.5
0354+463	2457272.565521	46.0	9.3
0354+463	2457272.689506	-90.4	6.6
0354+463	2457272.697187	-44.3	9.1
0354+463	2457273.567049	38.8	7.8
0354+463	2457273.574130	34.3	6.1
0354+463	2457273.699120	-11.0	5.1
0354+463	2457273.706201	 8.3	7.2
0354+463	2457274.546209	53.6	12.1
0354+463	2457274.553290	51.7	11.3
0354+463	2457274.713563	41.1	9.4
0354+463	2457274.720645	49.3	12.2
0354+463	2457431.371496	-75.6	4.8
0354+463	2457431.378576	-96.8	7.0
0354+463	2457431.460326	-65.8	10.4
0354+463	2457431.467404	-5.4	5.7
0354+463	2457432.368531	-96.4	11.9
0354+463	2457432.375609	-118.7	8.7
0354+463	2457432.451414	-36.6	12.9
0354+463	2457432.458493	-0.6	7.0
0354+463	2457433.372605	-139.2	6.6
0354+463	2457433.433978	-69.5	11.1
0354+463	2457433.441056	-41.6	8.7
0354+463	2457433.448135	-33.7	8.1
0354+463	2457448.362921	14.1	9.5
0354+463	2457448.370002	11.0	7.7
0354+463	2457448.421921	-174.5	6.8
0354+463	2457448.429002	-194.4	8.6
0354+463	2457448.461305	-94.5	7.0
0354+463	2457448.468386	-52.4	8.1
0354+463	2457450.423825	-149.9	12.9
0430+136	2457066.442136	14.5	4.6
0430+136	2457066.453955	18.2	2.9
0430+136	2457067.414347	23.6	4.4
0430+136	2457067.424984	17.7	3.9
0430+136	2457068.402799	11.7	3.2
0430+136	2457068.413352	17.0	3.7
0430+136	2457070.379470	19.2	4.6
0430+136	2457070.390023	22.7	3.2
0430+136	2457071.378786	18.3	2.9
0430+136	2457071.389339	13.0	3.2
0430+136	2457269.652763	 6.8	3.8
0430+136	2457269.659842	 9.1	4.4
0430+136	2457270.642826	 8.4	5.6
0430+136	2457270.649909	 2.8	10.6
0430+136	2457271.650826	 0.1	4.8
0430+136	2457271.658336	-0.8	6.9
0430+136	2457272.619840	 9.2	3.7
0430+136	2457272.626921	 9.3	3.7
0430+136	2457273.621006	15.2	3.5
0430+136	2457273.628087	21.4	3.6
0430+136	2457273.677005	 7.9	3.1
0430+136	2457273.684089	 2.1	3.4
0430+136	2457274.604051	16.9	7.4
0430+136	2457274.611132	15.4	10.1
0430+136	2457274.678507	18.1	4.3
0430+136	2457274.685592	17.1	4.3
0430+136	2457431.420675	12.7	3.9
0430+136	2457431.427754	11.2	3.2
0430+136	2457432.414722	28.6	4.5
0430+136	2457432.421800	12.7	6.0
0752-146	2457066.472660	87.4	5.8
0752-146	2457066.489885	91.3	6.8
0752-146	2457067.447043	47.2	15.2
0752-146	2457067.457684	52.2	7.9
0752-146	2457069.551408	45.7	9.4
0752-146	2457069.561962	35.2	8.1
0752-146	2457070.469160	-71.2	4.7
0752-146	2457070.479714	-75.6	6.7
0752-146	2457071.465975	-140.2	6.4
0752-146	2457071.476527	-135.7	5.6
0752-146	2457431.442930	-106.8	5.0
0752-146	2457431.450009	-102.8	5.0
0752-146	2457432.435854	-136.9	11.4
0752-146	2457432.442933	-132.8	6.2
0752-146	2457433.402026	-164.1	9.1
0752-146	2457433.409105	-172.7	11.4
0752-146	2457448.399795	40.0	5.4
0752-146	2457448.410347	42.3	6.4
0752-146	2457448.447513	29.7	14.7
0752-146	2457449.392538	16.4	25.4
0752-146	2457449.456653	35.3	0.9
0812+478	2457064.586536	22.1	16.5
0812+478	2457064.597197	38.5	11.9
0812+478	2457067.479596	29.3	11.1
0812+478	2457067.490402	 9.3	6.7
0812+478	2457068.436183	 1.6	12.5
0812+478	2457068.446735	-12.2	10.1
0812+478	2457070.438380	12.4	5.3
0812+478	2457070.448934	17.2	12.2
0812+478	2457071.438265	-4.8	7.7
0812+478	2457071.448817	13.1	8.2
0812+478	2457270.730980	12.2	7.9
0812+478	2457270.738062	14.1	8.3
0812+478	2457273.731754	32.9	8.1
0812+478	2457273.742307	31.7	9.0
0812+478	2457431.482799	18.3	5.4
0812+478	2457431.489879	16.3	6.6
0908+226	2457066.537122	-68.6	6.7
0908+226	2457066.547748	-64.4	5.4
0908+226	2457067.513132	-80.8	7.3
0908+226	2457067.523902	-81.2	7.9
0908+226	2457068.494424	-78.5	5.9
0908+226	2457068.504978	-83.4	5.3
0908+226	2457070.525676	-26.8	6.1
0908+226	2457070.536230	-18.8	4.1
0908+226	2457431.504489	-35.7	8.3
0908+226	2457431.511568	-19.8	5.9
0908+226	2457432.480540	-47.2	6.7
0908+226	2457432.491092	-26.8	8.0
0908+226	2457433.642311	-89.0	9.2
0908+226	2457433.649391	-95.7	18.0
0908+226	2457433.656470	-70.3	9.3
0908+226	2457433.663549	-86.9	29.9
0908+226	2457448.490929	 9.0	5.3
0908+226	2457448.498010	15.5	9.3
0908+226	2457448.582145	11.7	7.2
0908+226	2457448.589227	19.9	6.6
0908+226	2457449.482736	-29.6	25.7
0908+226	2457449.489816	 9.6	32.9
0908+226	2457450.487385	-32.5	8.7
0908+226	2457450.497937	-47.7	5.3
0908+226	2457450.539477	-65.2	9.7
0908+226	2457450.550033	-45.7	3.1
1001+203	2457064.615730	-15.8	11.4
1001+203	2457064.622935	-7.4	9.8
1001+203	2457064.630033	 4.6	8.7
1001+203	2457066.506752	-6.4	6.9
1001+203	2457066.517579	-4.4	7.8
1001+203	2457067.540361	 0.0	6.1
1001+203	2457067.550966	-8.0	7.7
1001+203	2457068.546903	-8.5	7.4
1001+203	2457068.557573	-9.2	7.2
1001+203	2457068.727504	-20.4	8.8
1001+203	2457069.657125	 3.1	5.5
1001+203	2457069.667679	-9.2	6.3
1001+203	2457070.555845	-5.3	5.2
1001+203	2457070.566399	-13.3	4.3
1001+203	2457071.496804	 0.8	6.3
1001+203	2457071.507356	 1.7	6.4
1001+203	2457431.521957	-22.9	6.8
1001+203	2457431.529037	-12.0	7.4
1001+203	2457432.510433	-3.0	8.7
1001+203	2457432.517512	-9.0	8.3
1001+203	2457433.476899	-15.3	7.4
1001+203	2457433.483979	-21.0	6.3
1037+512	2457064.646368	-39.7	3.7
1037+512	2457064.657007	-37.0	4.1
1037+512	2457066.595355	-30.1	3.7
1037+512	2457066.605929	-37.3	3.2
1037+512	2457067.566276	-27.7	3.3
1037+512	2457067.577039	-20.9	3.9
1037+512	2457068.596037	-28.4	3.5
1037+512	2457068.606591	-38.2	3.7
1037+512	2457069.680862	-34.7	7.2
1037+512	2457069.709558	-30.7	6.7
1037+512	2457069.723886	-27.1	4.5
1037+512	2457070.496376	-70.7	3.3
1037+512	2457070.506930	-69.9	3.5
1037+512	2457071.532675	-35.4	3.4
1037+512	2457071.543228	-25.5	3.7
1037+512	2457431.545542	-40.1	4.9
1037+512	2457431.552621	-45.4	4.9
1037+512	2457432.528445	-35.2	4.6
1037+512	2457432.535524	-34.1	4.1
1037+512	2457433.495627	-54.6	5.3
1037+512	2457433.502707	-43.5	4.3
1037+512	2457433.509786	-48.8	3.5
1051+516	2457066.567531	-38.1	2.5
1051+516	2457066.578104	-36.1	2.8
1051+516	2457067.590464	 9.7	2.8
1051+516	2457067.601036	 8.8	3.2
1051+516	2457068.570615	84.7	2.9
1051+516	2457068.581169	86.6	3.6
1051+516	2457070.684073	55.5	1.8
1051+516	2457070.694627	58.2	2.2
1051+516	2457071.557036	52.9	2.7
1051+516	2457071.567593	57.6	3.2
1051+516	2457431.565646	60.9	2.9
1051+516	2457431.572725	60.0	3.2
1051+516	2457432.550175	-68.3	2.9
1051+516	2457432.557254	-74.0	3.9
1051+516	2457433.520814	35.7	5.5
1051+516	2457433.527893	37.0	5.0
1051+516	2457448.511328	12.9	2.4
1051+516	2457448.521880	15.2	2.1
1051+516	2457449.505378	-56.3	5.7
1051+516	2457449.515933	-67.4	4.2
1051+516	2457450.457847	92.7	3.5
1051+516	2457450.468402	90.2	7.4
1133+358	2457066.620371	-11.3	2.6
1133+358	2457066.631116	-9.4	2.6
1133+358	2457067.618699	58.6	2.1
1133+358	2457067.629372	59.8	2.0
1133+358	2457068.520365	47.6	3.6
1133+358	2457068.530919	46.8	3.6
1133+358	2457069.582477	-24.1	2.5
1133+358	2457069.593031	-23.2	3.1
1133+358	2457069.603604	-23.2	3.1
1133+358	2457070.580162	-87.2	2.4
1133+358	2457070.590717	-89.6	2.5
1133+358	2457071.584359	-80.8	2.7
1133+358	2457071.594913	-80.6	2.2
1133+358	2457431.626434	55.0	2.8
1133+358	2457431.633514	55.5	2.9
1133+358	2457432.568230	 3.6	2.7
1133+358	2457432.575313	 5.0	3.0
1133+358	2457433.538788	-71.1	2.9
1133+358	2457433.545869	-70.8	2.4
1333+487	2457064.670232	20.0	2.7
1333+487	2457064.677324	18.2	2.5
1333+487	2457068.629063	-197.3	10.0
1333+487	2457071.626894	43.8	10.6
1333+487	2457071.637448	49.1	5.2
1333+487	2457431.649036	14.6	3.1
1333+487	2457431.656117	17.2	2.9
1333+487	2457066.646467	-230.6	18.7
1333+487	2457067.653982	-10.5	27.3
1333+487	2457068.618508	-194.9	19.5
1339+606	2457064.775771	-54.1	20.0
1339+606	2457066.728007	-30.9	10.2
1339+606	2457066.744030	-40.3	13.2
1339+606	2457067.672423	20.6	5.7
1339+606	2457067.683366	17.8	10.0
1339+606	2457068.642055	23.0	8.2
1339+606	2457068.652609	16.6	10.6
1339+606	2457070.655562	 8.0	9.8
1339+606	2457070.666117	-15.7	5.9
1339+606	2457271.374682	49.9	15.0
1339+606	2457272.376745	47.5	7.4
1339+606	2457431.674928	-69.5	9.0
1339+606	2457448.537017	-24.6	1.4
1339+606	2457448.547576	-19.0	17.7
1339+606	2457272.383826	-1.5	20.6
1339+606	2457431.667849	-37.6	44.2
1433+538	2457271.392745	31.8	7.1
1433+538	2457271.399825	17.0	13.9
1433+538	2457272.411630	 1.3	8.0
1433+538	2457272.418710	15.9	11.5
1433+538	2457273.410792	-97.6	6.2
1433+538	2457274.389223	-106.2	9.1
1433+538	2457274.396306	-126.0	4.6
1433+538	2457431.586090	-72.3	10.8
1433+538	2457431.593170	-84.7	5.1
1433+538	2457432.593434	17.0	14.1
1433+538	2457432.600514	10.4	7.3
1433+538	2457432.761078	14.7	10.1
1433+538	2457432.768159	41.8	14.2
1433+538	2457433.574319	-0.9	13.6
1433+538	2457433.746592	 5.1	9.1
1433+538	2457433.753672	-36.2	20.2
1433+538	2457433.761398	 4.6	12.8
1433+538	2457448.625029	-110.0	7.3
1433+538	2457448.632112	-128.0	8.0
1433+538	2457450.579010	12.5	25.0
1433+538	2457450.589564	31.3	15.7
1436-216	2457064.687002	-2.3	6.2
1436-216	2457064.694176	 8.3	5.0
1436-216	2457064.701270	16.8	7.1
1436-216	2457066.757473	 9.4	3.3
1436-216	2457066.771453	12.8	2.7
1436-216	2457067.728460	-14.3	3.7
1436-216	2457067.739141	-14.9	3.8
1436-216	2457068.738748	-0.3	3.7
1436-216	2457068.749301	-0.7	3.5
1436-216	2457069.766546	-23.1	4.2
1436-216	2457070.760390	14.3	2.7
1436-216	2457070.770962	18.2	2.5
1436-216	2457071.719267	-6.1	6.4
1436-216	2457071.729824	-13.4	6.6
1436-216	2457071.740402	-13.4	5.8
1436-216	2457431.689691	-27.2	5.5
1436-216	2457431.700243	-26.4	6.6
1436-216	2457432.677358	23.8	10.0
1436-216	2457432.684440	21.7	5.9
1436-216	2457432.736820	 6.5	5.9
1436-216	2457432.747373	-7.9	10.6
1436-216	2457433.701379	-16.2	7.1
1436-216	2457433.708459	-23.4	5.4
1436-216	2457433.715539	-9.6	6.9
1436-216	2457433.771367	-30.1	5.3
1436-216	2457433.778447	-2.3	8.0
1436-216	2457448.644551	37.1	3.9
1436-216	2457448.651631	31.1	4.5
1436-216	2457448.710563	24.9	4.0
1436-216	2457448.717650	24.0	7.3
1436-216	2457448.755452	26.5	3.9
1436-216	2457448.762537	25.6	2.9
1458+171	2457067.700455	-156.1	6.5
1458+171	2457067.711080	-153.7	7.6
1458+171	2457071.693540	-19.4	29.2
1458+171	2457273.386112	-5.3	11.7
1458+171	2457274.374030	-42.3	8.9
1458+171	2457431.754260	174.2	13.8
1458+171	2457448.688115	-70.2	9.2
1458+171	2457448.698669	 7.3	5.8
1458+171	2457448.731981	190.0	14.7
1458+171	2457448.742536	241.4	11.9
1458+171	2457274.366947	15.3	36.6
1504+546	2457064.744395	37.8	4.5
1504+546	2457064.755163	47.9	3.5
1504+546	2457067.757068	126.3	3.3
1504+546	2457067.768087	125.6	3.2
1504+546	2457068.668351	124.5	3.9
1504+546	2457068.679022	122.8	3.8
1504+546	2457069.740371	71.0	4.0
1504+546	2457069.750926	56.6	4.0
1504+546	2457070.709468	17.3	3.6
1504+546	2457070.720023	13.5	3.5
1504+546	2457071.657777	38.0	4.3
1504+546	2457071.668333	29.0	3.6
1504+546	2457269.436919	-32.1	7.0
1504+546	2457269.443998	-26.0	6.2
1504+546	2457270.442168	35.0	8.5
1504+546	2457270.449248	57.6	7.2
1504+546	2457271.432742	98.5	8.8
1504+546	2457271.439822	64.8	7.9
1504+546	2457272.431789	131.1	5.8
1504+546	2457272.438873	125.9	4.4
1504+546	2457431.603344	116.8	6.2
1504+546	2457431.610427	112.1	6.1
1504+546	2457432.611049	113.3	5.2
1504+546	2457432.618129	112.7	6.1
1504+546	2457432.714285	81.4	3.1
1504+546	2457432.721365	79.6	3.8
1504+546	2457433.589867	89.1	8.4
1504+546	2457433.596947	97.0	10.9
1504+546	2457433.604027	81.5	7.6
1504+546	2457433.727960	 2.5	5.6
1504+546	2457433.735039	 2.2	4.7
1504+546	2457448.560906	52.4	4.0
1504+546	2457448.567986	43.0	4.8
1504+546	2457448.666373	-36.4	3.9
1504+546	2457448.673459	-41.8	3.6
1504+546	2457448.773512	-122.4	5.4
1504+546	2457448.780593	-119.4	6.0
1504+546	2457450.604699	-78.5	4.9
1504+546	2457450.615253	-74.0	7.8
2257+162	2457272.459710	52.6	7.0
2257+162	2457272.470264	47.6	5.9
2257+162	2457272.660070	20.7	25.8
2257+162	2457273.455999	15.1	7.0
2257+162	2457273.466551	-6.6	6.3
2257+162	2457273.541880	-39.9	7.3
2257+162	2457273.552433	-48.8	8.1
2257+162	2457274.417331	27.7	6.1
2257+162	2457274.459462	-44.8	6.1
2257+162	2457274.516612	-69.5	12.4
2257+162	2457274.533372	-37.8	8.6
2257+162	2457274.648342	87.2	9.9
2257+162	2457274.704893	61.8	11.5
2257+162	2457274.737658	49.8	10.1
2317+268	2457269.485218	 5.4	4.8
2317+268	2457269.492297	23.2	6.3
2317+268	2457270.516911	114.8	8.1
2317+268	2457270.527464	138.6	5.1
2317+268	2457271.532831	-32.6	8.2
2317+268	2457271.543385	-72.7	9.7
2317+268	2457272.485317	-113.3	4.4
2317+268	2457272.495870	-120.6	4.1
2317+268	2457273.479795	28.8	5.1
2317+268	2457273.490349	50.2	4.6
2317+268	2457274.472826	145.9	7.4
2317+268	2457274.483379	151.6	6.1

